Computation and implementation of an optimal mean field control for smart charging

This paper addresses an optimal control problem for a large population of identical plug-in electric vehicles (PEVs). The number of PEVs being large, the mean field assumption is formulated to describe the evolution of the PEVs population and its interaction with the central planner. The resulting problem of optimal control of partial differential equations (PDEs) is discretized. Using convex analysis tools, we show the existence of an optimal solution and the convergence of the Chambolle-Pock algorithm to a solution. The implementation of this optimal control to the finite population of PEVs is detailed and we illustrate our approach with two numerical examples.

==> Price_case_1.txt <==
0	0.1656
0.0625	0.1656
0.125	0.1656
0.1875	0.1656
0.25	0.1656
0.3125	0.1656
0.375	0.1656
0.4375	0.1656
0.5	0.1656
0.5625	0.1656
0.625	0.1656
0.6875	0.1656
0.75	0.1656
0.8125	0.1656
0.875	0.1656
0.9375	0.1656
0.9999  0.1656
1	0.1247
1.0625	0.1247
1.125	0.1247
1.1875	0.1247
1.25	0.1247
1.3125	0.1247
1.375	0.1247
1.4375	0.1247
1.5	0.1247
1.5625	0.1247
1.625	0.1247
1.6875	0.1247
1.75	0.1247
1.8125	0.1247
1.875	0.1247
1.9375	0.1247
2	0.1247
2.0625	0.1247
2.125	0.1247
2.1875	0.1247
2.25	0.1247
2.3125	0.1247
2.375	0.1247
2.4375	0.1247
2.4999  0.1247
2.5	0.1656
2.5625	0.1656
2.625	0.1656
2.6875	0.1656
2.75	0.1656
2.8125	0.1656
2.875	0.1656
2.9375	0.1656
3	0.1656
3.0625	0.1656
3.125	0.1656
3.1875	0.1656
3.25	0.1656
3.3125	0.1656
3.375	0.1656
3.4375	0.1656
3.4999  0.1656
3.5	0.1247
3.5625	0.1247
3.625	0.1247
3.6875	0.1247
3.75	0.1247
3.8125	0.1247
3.875	0.1247
3.9375	0.1247
4	0.1247
4.0625	0.1247
4.125	0.1247
4.1875	0.1247
4.25	0.1247
4.3125	0.1247
4.375	0.1247
4.4375	0.1247
4.5	0.1247
4.5625	0.1247
4.625	0.1247
4.6875	0.1247
4.75	0.1247
4.8125	0.1247
4.875	0.1247
4.9375	0.1247
5	


==> consumption_data_case_2.txt <==
0	6.643747950818273e-06	6.643747950818273e-06	0.0	0.0
0.125	0.16001714610276663	0.16001714610276663	0.16	0.15960019878295337
0.25	0.20523341944080575	0.20523341944080575	0.206	0.20609735929826598
0.375	0.2301439722245276	0.2301439722245276	0.232	0.23249821754630712
0.5	0.2555965754044803	0.2555965754044803	0.251	0.24941493297775474
0.625	0.2652088273915231	0.2652088273915231	0.261	0.25874033093415655
0.75	0.2963844083522764	0.2895562470817119	0.283	0.28067638001730155
0.875	0.32339225410416755	0.30999833397138943	0.301	0.2981383243766816
1	0.33239910183219773	0.31295414367651164	0.303	0.30140294489356134
1.125	0.3322418323190748	0.3074930949775456	0.302	0.3013941261121172
1.25	0.33851269498347847	0.30941125855288937	0.31	0.3078745921936304
1.375	0.3367271741183031	0.3043913904804081	0.307	0.3032161824264304
1.5	0.34043531141645783	0.30610782660234476	0.309	0.30607767255917184
1.625	0.3482367432207495	0.31323674322074946	0.319	0.3161638148955263
1.75	0.3603748567273535	0.3260473719132404	0.335	0.3319710674798634
1.875	0.3695076325467327	0.33717184890883767	0.343	0.34073509324791884
2	0.3796045170708257	0.3505030806402366	0.355	0.35396848819738297
2.125	0.38290223390746797	0.3581534965659388	0.361	0.3609272589074735
2.25	0.37779144596502756	0.3583464878093415	0.36	0.35903405913352127
2.375	0.36462980576249227	0.35123588562971414	0.349	0.34789646231262333
2.5	0.3498317918118858	0.34300363054132127	0.342	0.34055239702298673
2.625	0.32231706827694806	0.32231706827694806	0.321	0.3187400685579558
2.75	0.29258085843215464	0.29258085843215464	0.293	0.291239381935163
2.875	0.2662263713149337	0.2662263713149337	0.271	0.2684728395075168
3	0.2393786723950131	0.24620683366557758	0.252	0.24997714036719915
3.125	0.21515068861423914	0.2285446087470173	0.235	0.23351214205565457
3.25	0.19530365242190578	0.21474861057759187	0.222	0.2206011164385133
3.375	0.1820290654490509	0.20677780279058006	0.214	0.2123402946674957
3.5	0.17642079624660806	0.20552223267719716	0.212	0.21096949946096766
3.625	0.17673674711385773	0.20907253075175278	0.214	0.2146043979304525
3.75	0.17698505809095147	0.21131254290506454	0.216	0.21671681562491868
3.875	0.1751304706487964	0.2101304706487964	0.214	0.21530572876264287
4	0.17056638433675897	0.20489386915087204	0.207	0.2094143346953087
4.125	0.1655221768595978	0.19785796049749285	0.199	0.20147095068750498
4.25	0.15993501292895407	0.18903644935954317	0.189	0.1905739512192931
4.375	0.1519632172814076	0.17671195462293676	0.175	0.17566901985925795
4.5	0.13970678823600055	0.15915174639168664	0.159	0.15863912122417922
4.625	0.11989260465821412	0.13328652479099226	0.134	0.1328458216815162
4.75	0.09187588968299744	0.09870405095356193	0.099	0.0982143974989077
4.875	0.054778682987566364	0.054778682987566364	0.054	0.05255157653266771
5	0.0	0.0	0.0	0.00020695257766595982


==> first_time_soc_07.txt <==
1.5
-0.1
3.9
-0.1
3.9
3.9
-0.1
3.9
3.9
3.9
3.9
3.9
-0.1
3.9
-0.1
3.8
3.8
3.9
3.9
0
-0.1
3.9
3.8
3.6
3.9
3.9
-0.1
3.9
3.9
3.9
3.9
-0.1
3.9
3.9
3.9
3.9
3.8
2.9
-0.1
3.9
3.9
3.9
3.8
3.8
3.9
3.8
3.8
3.8
-0.1
3.9
3.9
3.9
3.1
3.1
3.7
3.8
3.7
3.9
3.8
3.7
3.7
3.6
3.8
3.9
3.7
3.8
3.8
-0.1
3.7
-0.1
3.5
3.5
3.8
3.8
3.9
-0.1
3.1
3.7
3.8
3.6
3.3
3.9
3.8
3.9
3.8
3.8
3.5
3.8
3.8
3.8
3.8
3.6
-0.1
3.7
3.7
3.7
3.2
3.2
3.4
3.7
3.1
3.5
3.6
3.2
3
3.8
3.6
3.3
3.7
3.5
3.5
3.5
3.8
3.7
3.6
3.6
3.8
3.8
3.8
3.5
3.7
3.2
3.4
3.7
3.4
3.3
3.7
3.6
3.7
3.7
3.3
3.7
1.9
3.7
3.5
3.5
3.7
3.3
3.5
3.3
3.7
1.9
3.1
3.5
3.5
1.7
3.8
1.9
3.2
1.9
3.3
3.5
3.5
3.7
3.4
3.8
1.9
3.4
3.6
1.9
3.6
1.8
3.2
1.9
3.5
3.6
1.8
1.9
3.6
3.2
1.9
1.9
3.6
3.6
1.8
1.9
1.8
1.8
1.9
1.8
1.9
1.9
1.9
1.8
1.9
1.7
0
3.4
1.8
1.9
1.9
1.8
1.8
1.6
1.9
1.8
1.9
1.9
1.9
1.9
1.8
1.8
1.9
1.9
1.8
1.8
1.8
3.8
1.8
1.8
1.8
1.8
1.8
1.8
1.9
1.9
1.7
3.9
3.3
3.9
1.7
1.9
1.7
3.3
1.9
0
1.1
1.7
1.8
3.2
3.2
1.7
1.1
0
-0.1
1.4
1.4
1.7
1.7
1
1.9
3.2
1.1
1.6
1.2
3.2
0
3.2
3.8
1.2
1.8
1.7
1.7
1.2
1.2
1.7
1.7
1.4
1.2
1.4
1.7
3.8
1.7
3.7
1.1
1.6
1.6
1.6
1.6
1.2
3.7
1.4
0.9
1.3
1.4
1.6
1.4
3.1
1.1
1.7
1.6
1.7
1.1
1.7
3.4
1
1
3.6
1.2
1.3
1.3
1.3
1.5
1.5
1.3
1.5
1.2
1.3
1.3
1.1
-0.1
1.6
1.3
1.6
1.6
1.5
1.3
1.6
1.7
1.6
1.5
0.9
1.6
1.2
1.6
1.5
0
0.9
1.4
1
1.2
1.3
1.5
-0.1
1.6
1.3
1.5
0.9
1.5
1.4
1.5
1.5
1.5
1.4
1.5
1.1
1.1
1.6
1.3
-0.1
1.5
1.5
1
1.6
1.1
1.4
1.3
1.6
1.6
1.1
1
1.6
1.3
1.9
1.2
1.9
3.6
1.2
1.4
3.6
1.6
1.2
1.2
0
1
1.2
1
1.6
1.5
1.6
0.9
1.1
1.6
1.9
1.7
3.6
3.4
3.6
1.4
3.1
3.6
3.6
1.6
3.4
3.2
1.2
3.7
1.4
1.6
-0.1
1.7
0
3.7
3.8
1.9
1.8
3.6
3.6
3.6
-0.1
1.9
3.7
3.5
3.9
1.9
3.7
3.9
3.5
1.9
2.9
3.6
3.5
3.7
1.9
3.4
3.5
3.1
0
3.4
3.7
1.9
3.4
-0.1
1.9
3.5
1.9
3.6
3.5
3.6
3.5
3
3.3
3.3
3.5
1.9
3
3.6
1.9
3.5
3.3
3.4
3
1.9
3.4
1.9
1.9
3.6
-0.1
3.6
3.6
1.7
1.9
3.6
1.8
3.6
1.8
0
1.9
0
1.7
1.9
1.8
1.8
1.8
1.8
1.8
1.7
1.6
1.6
1.8
1.8
1.8
1.7
1.7
1.7
1.8
1.6
1.1
1.7
1.8
1.1
1.9
1.5
1.3
1.9
1.7
1.7
1.7
1.7
1.9
0
1.9
1.9
1.8
1.8
1.9
-0.1
1.8
1.8
1.8


==> initial_final_soc_case_1.txt <==
0.307567355984968	0.707567355984968
0.580642188323687	0.580642188323687
0.276630885513389	0.726630885513389
0.619696877909053	0.619696877909053
0.383551898948484	0.733551898948484
0.410452368429327	0.710452368429328
0.519807077471889	0.519807077471889
0.375867889015049	0.72586788901505
0.363395091350942	0.713395091350942
0.396284830350405	0.746284830350405
0.335030420213566	0.735030420213567
0.353213926786003	0.703213926786003
0.371931606971257	0.371931606971257
0.296192477898604	0.746192477898604
0.531109928734041	0.531109928734041
0.372858317101875	0.722858317101876
0.332138684887059	0.73213868488706
0.534739210187624	0.734739210187624
0.405534840161375	0.705534840161375
0.814724858436128	0.999937847114125
0.695405150768568	0.695405150768568
0.252289095310707	0.702289095310707
0.324770622712069	0.724770622712069
0.393270830754225	0.743270830754225
0.362180228328594	0.712180228328594
0.267536461668818	0.717536461668818
0.410237123334727	0.410237123334727
0.490103771508982	0.740103771508982
0.327973002687366	0.727973002687367
0.488891845378169	0.738891845378169
0.48739009573187	0.737390095731871
0.605770474566368	0.605770474566368
0.347390777910701	0.747390777910701
0.424519568335233	0.724519568335233
0.419319076092898	0.719319076092898
0.322343838863002	0.722343838863002
0.452442531068283	0.702442531068283
0.628392998703973	0.969798580606946
0.340530412808395	0.340530412808395
0.416343807596074	0.716343807596074
0.262147917630374	0.712147917630374
0.408753763192911	0.708753763192911
0.493850986382377	0.743850986382377
0.438213467076444	0.738213467076444
0.328411069771413	0.728411069771413
0.390643943266931	0.740643943266932
0.463216099574093	0.713216099574093
0.40100889619005	0.70100889619005
0.631078791347532	0.631078791347532
0.479721511947839	0.72972151194784
0.323780354855745	0.723780354855745
0.295489128435474	0.745489128435474
0.519387513112639	0.719387513112639
0.52999716139975	0.72999716139975
0.365561700841001	0.715561700841001
0.373305320489523	0.723305320489523
0.366035720227269	0.716035720227269
0.253645172919836	0.703645172919836
0.325466924354865	0.725466924354865
0.467170225736741	0.717170225736741
0.351723978205251	0.701723978205251
0.42051988662502	0.72051988662502
0.310261390257287	0.710261390257287
0.286629664030806	0.736629664030806
0.382714533318161	0.732714533318161
0.321408741810716	0.721408741810716
0.50152176625217	0.701521766252171
0.606153908044869	0.606153908044869
0.364740745427418	0.714740745427418
0.672716819834571	0.672716819834571
0.451964459102777	0.701964459102777
0.480978626979465	0.730978626979465
0.335218700222045	0.735218700222045
0.344360369952122	0.744360369952122
0.297032067616572	0.747032067616572
0.608954473465312	0.608954473465312
0.611797309432996	0.711797309432996
0.333905581536063	0.733905581536063
0.252472579995355	0.702472579995355
0.382821414123506	0.732821414123506
0.504901462054687	0.704901462054687
0.528430849815379	0.728430849815379
0.28390742469506	0.73390742469506
0.543903993524857	0.743903993524857
0.505418550930226	0.705418550930227
0.507029731576752	0.707029731576752
0.428184019852338	0.728184019852338
0.280238733114727	0.730238733114728
0.478240837753759	0.728240837753759
0.478285441644735	0.728285441644736
0.298136901160912	0.748136901160912
0.375902719895261	0.725902719895261
0.66055661854569	0.66055661854569
0.317917210826907	0.717917210826907
0.339829811513635	0.739829811513635
0.321232031441457	0.721232031441458
0.541251948784944	0.741251948784944
0.569516815772496	0.719516815772496
0.489720578659897	0.739720578659897
0.2653314294124	0.7153314294124
0.562701017923436	0.712701017923436
0.419363862160841	0.719363862160841
0.333675991463431	0.733675991463432
0.540204391880577	0.740204391880578
0.634123731294326	0.734123731294327
0.250435675184537	0.700435675184537
0.319059262342087	0.719059262342087
0.49504572351772	0.745045723517721
0.287658706158196	0.737658706158196
0.367172538600672	0.717172538600672
0.383473124741802	0.733473124741802
0.421340245683967	0.721340245683967
0.420118873738287	0.720118873738287
0.291779559414482	0.741779559414482
0.443978553521524	0.743978553521525
0.306407621607496	0.706407621607496
0.271232101500267	0.721232101500267
0.266386034259404	0.716386034259404
0.274821171010612	0.724821171010612
0.381338554352138	0.731338554352139
0.552125802824107	0.702125802824107
0.519917194120516	0.719917194120516
0.42835526643074	0.728355266430741
0.26313413474872	0.71313413474872
0.44928720384188	0.749287203841881
0.487641166779295	0.737641166779295
0.256612792392002	0.706612792392002
0.281396873933013	0.731396873933013
0.283456256639841	0.733456256639841
0.285915493149907	0.735915493149907
0.447403980678926	0.747403980678927
0.262789353304811	0.712789353304812
0.633894875704213	0.733894875704213
0.256204664344964	0.706204664344964
0.314903721183961	0.714903721183962
0.316177281977391	0.716177281977391
0.276045512699626	0.726045512699626
0.421054912505229	0.721054912505229
0.322614792045335	0.722614792045335
0.405566391048128	0.705566391048128
0.292200287722569	0.742200287722569
0.508036830679875	0.708036830679875
0.557675212201172	0.707675212201172
0.328312946422143	0.728312946422143
0.319621416282822	0.719621416282823
0.632666027247134	0.732666027247134
0.27504893860851	0.72504893860851
0.494364560247834	0.744364560247834
0.597324145539112	0.747324145539112
0.485441770594523	0.735441770594523
0.403860826843671	0.703860826843671
0.346030552424728	0.746030552424728
0.331895037420483	0.731895037420483
0.345275029770686	0.745275029770686
0.373284601766433	0.723284601766433
0.267274755127044	0.717274755127044
0.437832428487883	0.737832428487884
0.357003336962781	0.707003336962782
0.26298874099691	0.71298874099691
0.359234860456967	0.709234860456968
0.251593642678236	0.701593642678237
0.619898178365975	0.719898178365975
0.473882885620765	0.723882885620766
0.567984384784867	0.717984384784867
0.310422775842066	0.710422775842066
0.257977954696596	0.707977954696596
0.583520078211114	0.733520078211114
0.392531390556714	0.742531390556714
0.277788808756922	0.727788808756923
0.470920536796799	0.720920536796799
0.318966952545783	0.718966952545783
0.585447142096025	0.735447142096025
0.274108510350422	0.724108510350422
0.284114390840866	0.734114390840866
0.350641332024275	0.700641332024275
0.346414740706439	0.746414740706439
0.527398709809272	0.727398709809272
0.528236603681464	0.728236603681464
0.495965887427972	0.745965887427972
0.301797200899428	0.701797200899428
0.420403651089764	0.720403651089764
0.426641743726576	0.726641743726576
0.295545996842898	0.745545996842898
0.347744690290291	0.747744690290291
0.482548186441405	0.732548186441405
0.589270234993632	0.739270234993632
0.886722560022162	0.886722560022162
0.357586613730007	0.707586613730008
0.311638795533215	0.711638795533215
0.358524722852366	0.708524722852367
0.363809087886208	0.713809087886209
0.326876897265177	0.726876897265177
0.585306472478411	0.735306472478411
0.600590498332738	0.700590498332738
0.575326345054639	0.725326345054639
0.301541945698062	0.701541945698062
0.372352996390172	0.722352996390172
0.390041348029405	0.740041348029406
0.358982344863053	0.708982344863053
0.360187750168047	0.710187750168048
0.469643519818067	0.719643519818067
0.483132360154837	0.733132360154837
0.465478841772599	0.715478841772599
0.328796085584953	0.728796085584953
0.416811664354104	0.716811664354105
0.428414646063928	0.728414646063929
0.399524061776141	0.749524061776142
0.583702297106395	0.733702297106395
0.268860486735981	0.718860486735981
0.277633083775133	0.727633083775133
0.27545763690202	0.72545763690202
0.490739224068925	0.740739224068925
0.274579054557166	0.724579054557166
0.45377115607755	0.70377115607755
0.293044428056255	0.743044428056255
0.333209990679868	0.733209990679868
0.273006579076462	0.723006579076462
0.560936217530813	0.710936217530813
0.495898696934232	0.745898696934232
0.58823669656389	0.73823669656389
0.296740977548092	0.746740977548092
0.506544027801198	0.706544027801199
0.351998110761006	0.701998110761006
0.466513409932593	0.716513409932594
0.516770619506802	0.716770619506802
0.768780877614633	0.768780877614633
0.553142046708579	0.70314204670858
0.295922623844686	0.745922623844686
0.401324657722577	0.701324657722577
0.489358872239445	0.739358872239445
0.450473001304171	0.700473001304172
0.263285158794626	0.713285158794626
0.564657819982776	0.714657819982776
0.819453215096969	0.819453215096969
0.664300901659158	0.664300901659158
0.418832036059155	0.718832036059156
0.400709420122392	0.700709420122393
0.298585639844384	0.748585639844385
0.355892147265359	0.70589214726536
0.637003493359183	0.737003493359184
0.443474946240984	0.743474946240985
0.463798970007569	0.713798970007569
0.623177320568267	0.723177320568267
0.36507065383825	0.71507065383825
0.592852080971852	0.742852080971852
0.499490171068876	0.749490171068876
0.827201872520232	0.999942032686059
0.487958328540846	0.737958328540846
0.443830682127769	0.743830682127769
0.520019437007756	0.720019437007756
0.254367243156587	0.704367243156587
0.31060665437554	0.710606654375541
0.342063520856836	0.742063520856837
0.566318480433204	0.716318480433204
0.487605385277992	0.737605385277992
0.255567555821972	0.705567555821973
0.298423260306981	0.748423260306981
0.362567691261358	0.712567691261358
0.485814283153219	0.735814283153219
0.364122351369721	0.714122351369721
0.272638660774525	0.722638660774525
0.589408913106979	0.739408913106979
0.341652396154778	0.741652396154778
0.562052134483089	0.712052134483089
0.519009680836851	0.719009680836851
0.260571077001141	0.710571077001141
0.287061060437404	0.737061060437404
0.293741032729453	0.743741032729453
0.296211027635133	0.746211027635133
0.483140052424001	0.733140052424001
0.587286324122645	0.737286324122645
0.380532115731526	0.730532115731526
0.636239301138531	0.99946393308629
0.401127515284592	0.701127515284592
0.367762254868852	0.717762254868852
0.251490312912461	0.701490312912461
0.353165035024689	0.703165035024689
0.587918808635434	0.737918808635434
0.509615560613533	0.709615560613533
0.336681724545996	0.736681724545996
0.354366100613129	0.70436610061313
0.301467664711594	0.701467664711594
0.509162133063811	0.709162133063812
0.266667928339083	0.716667928339084
0.35432372573186	0.70432372573186
0.623870438693246	0.723870438693246
0.62570630214754	0.72570630214754
0.337934482223425	0.737934482223426
0.545021804443563	0.745021804443563
0.414697576402251	0.714697576402251
0.408897851180861	0.708897851180862
0.485754975339575	0.735754975339576
0.370765716556877	0.720765716556878
0.351302047897436	0.701302047897436
0.46749403336841	0.71749403336841
0.370398219690439	0.720398219690439
0.523306987322164	0.723306987322164
0.478272946724883	0.728272946724883
0.439066255348716	0.739066255348716
0.554762773331212	0.704762773331212
0.673342015182302	0.673342015182302
0.313740931430052	0.713740931430052
0.446374027932255	0.746374027932255
0.342019555548978	0.742019555548978
0.338656190258841	0.738656190258841
0.372703104486966	0.722703104486966
0.465193958382821	0.715193958382822
0.328708125137762	0.728708125137762
0.256704911182064	0.706704911182064
0.304540469179322	0.704540469179323
0.351939087141918	0.701939087141919
0.601857404045231	0.701857404045231
0.329618702841325	0.729618702841325
0.49970290545057	0.74970290545057
0.29459113615644	0.74459113615644
0.318365464313537	0.718365464313537
0.727040408146674	0.727040408146674
0.641124471727672	0.741124471727672
0.3866494654668	0.7366494654668
0.550444095891267	0.700444095891267
0.476564322537221	0.726564322537221
0.406210622673945	0.706210622673945
0.303442803312703	0.703442803312704
0.674561666595261	0.674561666595261
0.281730026239492	0.731730026239492
0.40794101363317	0.70794101363317
0.323770861667585	0.723770861667585
0.647326525201367	0.747326525201367
0.341614992090859	0.74161499209086
0.391576741957022	0.741576741957023
0.312576862496691	0.712576862496691
0.347027080659036	0.747027080659036
0.344821625207358	0.744821625207358
0.354480035733476	0.704480035733476
0.323529170597853	0.723529170597854
0.547089579783907	0.747089579783907
0.537109481833922	0.737109481833923
0.251916586217759	0.701916586217759
0.412266603378716	0.712266603378716
0.699285318930338	0.699285318930338
0.307314966842929	0.707314966842929
0.323473921871081	0.723473921871082
0.575728147244583	0.725728147244584
0.266941486739518	0.716941486739519
0.562893435541783	0.712893435541783
0.383925355838276	0.733925355838276
0.410094273795586	0.710094273795586
0.342241570922366	0.742241570922366
0.334275542030951	0.734275542030951
0.513409232616948	0.713409232616948
0.564733986547797	0.714733986547797
0.292986186937371	0.742986186937372
0.431469052547547	0.731469052547547
0.32812835783047	0.72812835783047
0.459770669841144	0.709770669841144
0.320166900664753	0.720166900664753
0.34108582533736	0.74108582533736
0.451891433057365	0.701891433057365
0.362678338051876	0.712678338051876
0.346808770749184	0.746808770749185
0.287800152826517	0.737800152826517
0.452760812039233	0.702760812039234
0.491943233949606	0.741943233949606
0.713240042297501	0.713240042297501
0.570859122367266	0.720859122367266
0.451190880202164	0.701190880202164
0.565931680780861	0.715931680780861
0.267764221617809	0.717764221617809
0.331474758393751	0.731474758393751
0.291192859616216	0.741192859616216
0.621509247011812	0.999431398857351
0.507730580162144	0.707730580162144
0.293881029195309	0.743881029195309
0.472672678480663	0.722672678480663
0.299242095345095	0.749242095345095
0.341797132298456	0.741797132298456
0.391068159281688	0.741068159281689
0.326629715374352	0.726629715374352
0.412728604305572	0.712728604305572
0.513362542414762	0.713362542414762
0.322404485983494	0.722404485983494
0.304720517195083	0.704720517195084
0.314540740975779	0.714540740975779
0.371173809305498	0.721173809305498
0.474653245559532	0.724653245559533
0.532009607676568	0.732009607676568
0.490111362812275	0.740111362812276
0.448358976232689	0.74835897623269
0.323582583964591	0.723582583964591
0.489607749927182	0.489607749927182
0.250070081767372	0.700070081767373
0.785007870474451	0.785007870474451
0.302125093891865	0.702125093891865
0.448741892922631	0.748741892922631
0.526202821054272	0.726202821054272
0.62463319853303	0.72463319853303
0.383212279643838	0.733212279643839
0.377323619937302	0.727323619937303
0.35121796641854	0.70121796641854
0.668587141035893	0.668587141035893
0.297248913276793	0.747248913276793
0.323573485946707	0.723573485946707
0.359696637623226	0.709696637623226
0.464558525956733	0.714558525956733
0.430719318298964	0.730719318298964
0.320784331508102	0.720784331508102
0.417552466862238	0.717552466862239
0.358463515164767	0.708463515164767
0.433222504662446	0.733222504662446
0.634210630216497	0.970493269289589
0.44695451208573	0.74695451208573
0.38301810839716	0.73301810839716
0.313780336323557	0.713780336323558
0.289674569879946	0.739674569879947
0.471384158555817	0.721384158555818
0.446183562520056	0.746183562520056
0.545394783466667	0.745394783466667
0.721375757068315	0.721375757068315
0.423717157443713	0.723717157443713
0.269251648277525	0.719251648277526
0.284058980707239	0.734058980707239
0.428200373254377	0.728200373254377
0.664429890480109	0.664429890480109
0.251312530427021	0.701312530427021
0.362006479148264	0.712006479148264
0.286050175760114	0.736050175760114
0.32067759923509	0.72067759923509
0.342779882018654	0.742779882018654
0.283335291156894	0.733335291156894
0.316005190299402	0.716005190299402
0.561623891530833	0.711623891530833
0.406554276617928	0.706554276617928
0.427270928684351	0.727270928684351
0.308293214999044	0.708293214999044
0.52727510901441	0.72727510901441
0.590790298416614	0.740790298416614
0.294516973822295	0.744516973822295
0.46221014708807	0.71221014708807
0.327246477428455	0.727246477428455
0.427322007694751	0.727322007694751
0.355692153363209	0.705692153363209
0.583697242493672	0.733697242493672
0.420723830036857	0.720723830036857
0.382206790360183	0.732206790360183
0.265920535427901	0.715920535427901
0.433468175048945	0.733468175048945
0.278904129858033	0.728904129858033
0.68589788554124	0.68589788554124
0.295473506888284	0.745473506888284
0.269487264522556	0.719487264522556
0.640905039014311	0.740905039014311
0.308620658358263	0.708620658358263
0.296661141802567	0.746661141802568
0.448066204959719	0.748066204959719
0.296868782457871	0.746868782457871
0.417481884568969	0.71748188456897
0.784455767957302	0.784455767957302
0.275516896490295	0.725516896490295
0.713133964866886	0.713133964866886
0.399427972035811	0.749427972035811
0.260125108946131	0.710125108946132
0.325518556648669	0.725518556648669
0.317102106924019	0.717102106924019
0.464095854902033	0.714095854902033
0.378616095104052	0.728616095104052
0.354892606242114	0.704892606242114
0.51189744215216	0.71189744215216
0.351303275608349	0.70130327560835
0.350989500788291	0.700989500788291
0.254459855679147	0.704459855679147
0.260295386539707	0.710295386539707
0.585372551482385	0.735372551482385
0.416594944374775	0.716594944374775
0.348543575152235	0.748543575152236
0.566421323866744	0.716421323866744
0.310417425030785	0.710417425030785
0.403003563006849	0.703003563006849
0.615695167244817	0.715695167244817
0.367219226179615	0.717219226179616
0.349287590745652	0.749287590745652
0.603733396623533	0.703733396623533
0.44679412351108	0.74679412351108
0.446296356004476	0.746296356004476
0.528595567704541	0.728595567704541
0.491282975983005	0.741282975983006
0.334936244452549	0.734936244452549
0.332821267016809	0.732821267016809
0.471522672150929	0.721522672150929
0.303167845710516	0.703167845710516
0.485388761160427	0.735388761160427
0.740360236988521	0.740360236988521
0.328765256618071	0.728765256618071
0.618970509478769	0.718970509478769
0.276370892341198	0.726370892341198
0.283928237250609	0.733928237250609
0.382077371646136	0.732077371646136
0.558346750589333	0.558346750589333
0.529064264643385	0.729064264643385
0.276404148290538	0.726404148290538
0.277207297183111	0.727207297183111


==> initial_final_soc_case_2.txt <==
0.20319608375059106	0.6031960837505911
0.12353420463285435	0.6235342046328544
0.1403802131707887	0.6403802131707887
0.07215670829851216	0.6221567082985122
0.11263806583956032	0.6126380658395604
0.1590026065886281	0.6090026065886281
0.1609049591019654	0.6109049591019654
0.2444855704304562	0.6444855704304563
0.2403985818182246	0.6403985818182246
0.07671878693154355	0.6267187869315436
0.11692775016356298	0.616927750163563
0.19969709207049807	0.6496970920704981
0.31616282291052944	0.6161628229105295
0.43444970797065524	0.6844497079706554
0.10100862914356012	0.6010086291435601
0.16283490963123387	0.6128349096312339
0.22171302317425978	0.6217130231742598
0.1576511859011567	0.6076511859011567
0.18289962763530343	0.6328996276353035
0.33584678015026054	0.6858467801502607
0.2441081342721883	0.6441081342721884
0.09301535688018442	0.6430153568801844
0.4204175940743842	0.6704175940743844
0.5566954888143837	0.7566066247585608
0.22512576756837072	0.6251257675683708
0.10813719399815144	0.6081371939981515
0.21999450372526064	0.6199945037252607
0.08137380379551092	0.631373803795511
0.23213931076496214	0.6321393107649622
0.2515524252080493	0.6015524252080494
0.24132607056335909	0.6413260705633591
0.08924458131963461	0.6392445813196347
0.1067553567483313	0.6067553567483314
0.3489682961678206	0.6989682961678207
0.4431144225666766	0.7431144225666768
0.25290856032793607	0.6529085603279362
0.13185441842858148	0.6318544184285815
0.08252628466908796	0.632526284669088
0.23845559220848556	0.6384555922084856
0.4146996007429082	0.6646996007429083
0.1398745588744552	0.6398745588744552
0.4098949775586581	0.6598949775586582
0.14742176108855615	0.6474217610885562
0.2769056302743225	0.6769056302743226
0.061096628265431024	0.6110966282654311
0.2041176775726548	0.6041176775726549
0.2572663790599576	0.6572663790599577
0.22527902745806105	0.6252790274580611
0.09975927580771168	0.6497592758077118
0.3767301343135311	0.6767301343135312
0.09177202765000057	0.6417720276500006
0.28803380194402045	0.6380338019440205
0.2172696307306639	0.617269630730664
0.13159572772324019	0.6315957277232402
0.3690213012561974	0.6690213012561975
0.183959208136119	0.6339592081361191
0.12625601794321195	0.626256017943212
0.06668219441993782	0.6166821944199379
0.3882594036442161	0.6882594036442162
0.1553372331709335	0.6053372331709336
0.2463704756319986	0.6463704756319987
0.14666515043437822	0.6466651504343782
0.07006019474578805	0.7692764734680283
0.23641805720332193	0.636418057203322
0.18205946114741384	0.6320594611474138
0.2931759793482916	0.6431759793482916
0.09895331663187654	0.6489533166318766
0.1586347673964396	0.6086347673964396
0.16999498696779908	0.6199949869677991
0.2201502146731819	0.620150214673182
0.18957292881322302	0.639572928813223
0.11608601812640512	0.6160860181264052
0.059239265443742195	0.6592392654437423
0.1740506405669749	0.6240506405669749
0.09865896309385722	0.7942164135239597
0.1578521741479596	0.6078521741479597
0.22888628953504797	0.628886289535048
0.16780665584673288	0.6178066558467329
0.2028800727920545	0.6028800727920546
0.13060322698482169	0.6306032269848217
0.3282814545176028	0.6782814545176029
0.12828155843843547	0.6282815584384355
0.11373753877102655	0.6137375387710265
0.104881525345357	0.604881525345357
0.19980300082027486	0.6498030008202749
0.3123879524287657	0.6623879524287658
0.20822761422766	0.60822761422766
0.10974556203656652	0.6097455620365666
0.35209785438498187	0.652097854384982
0.26170401261189946	0.6117040126118996
0.1219594647919941	0.6219594647919942
0.06894915177968061	0.6689491517796807
0.10778668962664151	0.6077866896266415
0.15441266096668382	0.6044126609666839
0.13524215175642193	0.635242151756422
0.14680865731426251	0.6468086573142625
0.0577040583535628	0.6577040583535629
0.2756451122059367	0.6256451122059368
0.3602710266450197	0.6602710266450198
0.10828726085147483	0.6082872608514749
0.2817545756814648	0.6317545756814649
0.06665399815630528	0.6166539981563053
0.2514940415567515	0.6014940415567516
0.3535925431129655	0.6535925431129657
0.4465501773973311	0.7465501773973313
0.24561651241445842	0.6456165124144585
0.13082520989790333	0.6808252098979034
0.11775059241606148	0.6177505924160616
0.13077634206763714	0.6807763420676373
0.21698347028338727	0.6169834702833873
0.255651453356374	0.605651453356374
0.5898746401944404	0.7868572013912593
0.3391001123346713	0.6891001123346714
0.07203201826187498	0.7710891000131953
0.37344489557688715	0.6734448955768872
0.21764869814984106	0.6176486981498411
0.3240069714702023	0.6740069714702024
0.34250870944841216	0.6925087094484123
0.3237291367599964	0.6737291367599966
0.12372225792566269	0.6237222579256627
0.10737192052668233	0.6073719205266824
0.23100676269116616	0.6310067626911662
0.2957141353582597	0.6957141353582598
0.17590452768439474	0.6259045276843948
0.055988085734279616	0.7059880857342797
0.2793873241762414	0.6293873241762414
0.1203712858857271	0.6203712858857271
0.2291063196347164	0.6291063196347164
0.14514900772188732	0.6451490077218873
0.29084512641472415	0.6408451264147242
0.09614402922262794	0.746144029222628
0.2677717224683868	0.6177717224683869
0.1824086373940243	0.6324086373940243
0.2596037222590046	0.6096037222590046
0.09892707067284437	0.6489270706728444
0.3835539697753097	0.7813996801839069
0.053273630017338494	0.6032736300173386
0.15035734589640037	0.6003573458964004
0.45491249377222615	0.754864543171761
0.1573126140019268	0.6073126140019268
0.2735579186854861	0.6735579186854862
0.1812230049386656	0.6312230049386657
0.11288834000292425	0.6628883400029243
0.23288298038977434	0.6828829803897745
0.1754365117229158	0.6254365117229158
0.12234389405987817	0.6723438940598783
0.2535038486650254	0.6035038486650255
0.20798962428993384	0.6579896242899339
0.1353609261521063	0.6353609261521064
0.15740614835320405	0.6074061483532041
0.3134275857943309	0.663427585794331
0.05288799894135547	0.6028879989413555
0.2034067144728839	0.653406714472884
0.09534479810750092	0.695344798107501
0.36879173435214113	0.7681028439595909
0.4426329694593883	0.7891959476772927
0.33400060439623835	0.7340006043962385
0.2935676695413651	0.6935676695413652
0.2969005368155308	0.6469005368155308
0.2560246579294612	0.6560246579294613
0.2318473195085043	0.6318473195085044
0.22825997517301128	0.6282599751730114
0.16386999208841152	0.6138699920884115
0.31619608120114207	0.7656826031546292
0.17709135380436564	0.6270913538043656
0.12684870225963307	0.6268487022596331
0.25862021341088354	0.6586202134108836
0.4126809074564219	0.7126809074564221
0.061245117201674804	0.6112451172016748
0.09475180788348513	0.6947518078834852
0.11141888903622683	0.6114188890362269
0.22520307294588332	0.6752030729458834
0.21414351489915062	0.6641435148991507
0.09500452037326784	0.6450045203732678
0.07578438565438943	0.7744992747227428
0.09634555344158184	0.6963455534415819
0.11760706920697185	0.617607069206972
0.13875174630163484	0.6387517463016349
0.1236743419447956	0.6236743419447957
0.15427972868037593	0.6042797286803759
0.2977470126058208	0.747747012605821
0.24796906169159239	0.6979690616915925
0.6037272332853644	0.6037272332853644
0.44630802176152046	0.7463080217615207
0.15997037983309603	0.6599703798330961
0.2931543682490849	0.7431543682490851
0.0540248623900933	0.753992636526898
0.2166731870016395	0.6666731870016396
0.35345000009245114	0.7534263042174393
0.27612770791420377	0.7261277079142039
0.057563516652813375	0.7574502482353014
0.20966452646291733	0.6596645264629174
0.105642855573482	0.6056428555734821
0.2708055246543035	0.7208055246543037
0.08574777708270445	0.7357477770827046
0.33226352171945694	0.7802683935315645
0.18076311672028245	0.6307631167202825
0.19454924242718574	0.6945492424271859
0.17960681399013106	0.6296068139901311
0.14934544476323391	0.699345444763234
0.0931026190594806	0.789591592087942
0.24742204319576394	0.6974220431957641
0.16903421321781503	0.619034213217815
0.07128163288506832	0.7704009822550404
0.08869327410814831	0.6386932741081484
0.23408587937518255	0.7340858793751827
0.1015809307272634	0.6515809307272635
0.429947106990893	0.6799471069908931
0.08832984138897748	0.6383298413889775
0.27286071070269996	0.7228607107027001
0.3332779077279559	0.7811581578507869
0.14088585354667527	0.6408858535466753
0.3641586789258881	0.6641586789258882
0.38411020269615576	0.6841102026961559
0.12146677333511471	0.6214667733351148
0.13779719435174093	0.637797194351741
0.22703160794226906	0.6770316079422691
0.1154566806293536	0.6154566806293537
0.051806661668366526	0.6018066616683666
0.15963086925908979	0.6096308692590898
0.05408179128157836	0.6040817912815785
0.07081826572919056	0.6208182657291906
0.1012314552196078	0.6012314552196079
0.058244671376071006	0.6082446713760711
0.16263660170997468	0.6126366017099747
0.14131206410047797	0.641312064100478
0.21433383118756016	0.6643338311875603
0.2688100866744494	0.7188100866744496
0.08561218334596513	0.6856121833459652
0.24833946831789072	0.7483394683178909
0.2659704674439009	0.7654710467957804
0.15739015866808065	0.6573901586680807
0.10835853559136222	0.6083585355913622
0.25720492996901384	0.7571020981664663
0.32680234035637523	0.6768023403563753
0.2650415033191342	0.7645979497136771
0.5939908376139906	0.7903378202832494
0.05310287456819795	0.603102874568198
0.3986481297701386	0.6986481297701387
0.21807930764806954	0.7180793076480697
0.16669999582929473	0.6666999958292948
0.05159802464375493	0.7015980246437551
0.09609267888879468	0.7460926788887948
0.19525189118255465	0.6952518911825547
0.4562098337877334	0.7062098337877336
0.10562782119813112	0.6056278211981312
0.20267327127686163	0.7026732712768617
0.0581290904285255	0.7579983471364228
0.05626422636351746	0.6562642263635176
0.055191046294559135	0.6051910462945592
0.08531729471110194	0.685317294711102
0.2437253281687487	0.7437253281687488
0.1861356695200413	0.6861356695200413
0.1972500738691817	0.6972500738691818
0.27882103705799505	0.7772217750564667
0.19847149497722366	0.6984714949772237
0.47241872902884163	0.7224187290288419
0.05651886581714772	0.6065188658171478
0.14570539347934208	0.6457053934793421
0.15279637295561238	0.6527963729556124
0.19684638281886957	0.6968463828188697
0.19365410848303838	0.6936541084830384
0.13244344339636432	0.6324434433963644
0.261546421510842	0.7115464215108421
0.15908615447900332	0.6590861544790034
0.0594188891055636	0.6094188891055636
0.1578464943534628	0.6578464943534629
0.053125072850965814	0.6031250728509658
0.07215562384698226	0.6221556238469823
0.3089548997184038	0.6589548997184039
0.19541792365734495	0.695417923657345
0.21495607393917793	0.714956073939178
0.09748548304177213	0.6474854830417721
0.127097870130075	0.677097870130075
0.11838552864120001	0.6183855286412001
0.2932504715573493	0.7432504715573495
0.27201861028063207	0.7220186102806322
0.22672013475243907	0.7753417454578468
0.3309738281027899	0.63097382810279
0.09759589472397491	0.6475958947239749
0.06736992233218873	0.6173699223321888
0.48245333819355557	0.7324533381935557
0.21881208774758665	0.768121722769163
0.2782665623393505	0.7282665623393506
0.16296452214642113	0.6629645221464212
0.05296507028715328	0.6029650702871533
0.3786144205722681	0.6786144205722682
0.14198537575384484	0.6419853757538448
0.1464156191016629	0.6464156191016629
0.32812354749405415	0.6281235474940542
0.4752705479365269	0.7252705479365271
0.11128300172896717	0.6612830017289673
0.12017849565702363	0.6201784956570237
0.194084416343072	0.694084416343072
0.2011179603959226	0.7011179603959228
0.20218398758475625	0.7021839875847564
0.3136564450784188	0.6636564450784189
0.07441045219274708	0.6244104521927472
0.08408432776259839	0.6340843277625984
0.22292474849162464	0.7719050649942718
0.22488074801431296	0.7248807480143131
0.10584269366131438	0.6058426936613144
0.08618847259541385	0.6361884725954139
0.29883115040789693	0.748831150407897
0.1629572133900022	0.7129572133900023
0.10629935217179004	0.6562993521717901
0.07363816521079858	0.6236381652107986
0.4603741257382589	0.7103741257382591
0.17629052501885678	0.7262905250188569
0.21448024229348944	0.7640688680453314
0.24205890599270613	0.7887113318695027
0.3917402388655791	0.7417402388655793
0.22776309012383233	0.7762770273200955
0.15986091729058582	0.709860917290586
0.4899817266870386	0.7399817266870388
0.07496207127708794	0.624962071277088
0.26064987018405444	0.7106498701840546
0.23141767177627898	0.7795236945674336
0.3514253555602646	0.6514253555602647
0.10288601451124518	0.6528860145112453
0.12678371700986185	0.676783717009862
0.11325575482587383	0.663255754825874
0.1499127168430428	0.6999127168430429
0.45240231120468527	0.7523908058883955
0.07303002492325936	0.6230300249232594
0.22852878772338076	0.7769611956257857
0.21127048618362343	0.7112704861836235
0.10094757708449623	0.6509475770844964
0.2679006791692052	0.7179006791692053
0.2343040704232937	0.7343040704232938
0.12701675381023692	0.677016753810237
0.05767734378045716	0.6076773437804572
0.07182342093148293	0.621823420931483
0.28612639327263006	0.7836374777105054
0.1786263973261768	0.728626397326177
0.1729181818669373	0.6729181818669374
0.0913271247914323	0.6413271247914324
0.07978367075818424	0.6297836707581843
0.10917338894173513	0.7091733889417353
0.05931652813303155	0.6093165281330316
0.19892928003047206	0.7944388004272073
0.20623136577863677	0.7062313657786369
0.13376404588136825	0.6337640458813683
0.09725849290457472	0.6472584929045747
0.057743184856987394	0.6077431848569874
0.147310926955758	0.6473109269557581
0.29942135161083977	0.7494213516108399
0.10502777602254926	0.6050277760225493
0.2915420658380605	0.7415420658380607
0.09967818959343105	0.649678189593431
0.4042145642224079	0.7541792379111504
0.2516038942048424	0.7016038942048426
0.23140311632781113	0.7314031163278113
0.09464997543520912	0.6446499754352092
0.11734745501599929	0.7173474550159994
0.27765990150915626	0.7761846656055639
0.14756882431685125	0.7475688243168513
0.16040411689020273	0.7601905978072986
0.17071292613080613	0.769878089686806
0.34334573920295625	0.789796110715908
0.32879228093672114	0.7771961486320473
0.10864619838616035	0.7086461983861605
0.17574892908435286	0.725748929084353
0.4487859109899017	0.6987859109899018
0.0540911965609097	0.6040911965609097
0.0688479365238894	0.6188479365238895
0.06336298112144258	0.6133629811214426
0.19987337431671875	0.7952136131298775
0.19546370244784472	0.7915694050112696
0.09289492202220966	0.7428949220222097
0.3992789539789759	0.699278953978976
0.05940836237832602	0.7094083623783262
0.22582791896399862	0.7258279189639988
0.16244111199386674	0.7621366212727778
0.06851711637475694	0.618517116374757
0.2206139690179275	0.7206139690179276
0.11606975309627268	0.7160697530962729
0.10770554161687496	0.707705541616875
0.22412130432626975	0.7241213043262699
0.1844907750323767	0.7822172910580596
0.14928500724570903	0.649285007245709
0.17610622498259482	0.7261062249825949
0.27124339124078123	0.7212433912407814
0.4417998639260982	0.7417998639260984
0.4162204476857832	0.6662204476857834
0.10209289989631998	0.65209289989632
0.14824984598811902	0.6982498459881191
0.43438059557888387	0.684380595578884
0.1450846658808424	0.6950846658808425
0.09857015337889606	0.6985701533788962
0.28229149672682396	0.7322914967268241
0.2649290810393509	0.714929081039351
0.12964069339660605	0.6296406933966061
0.05189682724216278	0.7518896494997116
0.21549714483119314	0.7154971448311933
0.1987859313543504	0.7487859313543506
0.202548018705498	0.7025480187054981
0.10063859373466204	0.6506385937346622
0.2386097366641765	0.7386097366641766
0.1973206600864369	0.747320660086437
0.3332962868902029	0.7811742457783075
0.3095751491880241	0.759394101000447
0.24464662121666542	0.7446466212166656
0.2673931216098037	0.7668018709685256
0.26449751068190225	0.7640851640842133
0.14479124255847087	0.791008005452995
0.13402485950326004	0.7340248595032601
0.3602642282836516	0.7600563738455525
0.12129581711027726	0.7704140086222008
0.24132151736134771	0.7413215173613479
0.49185286565684416	0.7418528656568444
0.48545295916528824	0.7354529591652884
0.12735116306366467	0.6773511630636647
0.06590224618463926	0.7654070386206572
0.2870730146503647	0.7844551821762246
0.3049804580087031	0.7549311758906938
0.060674937812259744	0.7106749378122599
0.10263402990381842	0.6526340299038185
0.11283304342351264	0.6628330434235127
0.05150052954983668	0.7015005295498368
0.1367342250528938	0.6867342250528938
0.201383931820676	0.7513801083446014
0.14734845766351118	0.6973484576635113
0.070022316000239	0.769241512748544
0.0654885702794247	0.7650185354578848
0.15928363232736412	0.7092836323273642
0.19563364365822722	0.7456336436582274
0.16809945008172694	0.668099450081727
0.16165772996542682	0.711657729965427
0.29626435234575677	0.792235856990619
0.34163209748707607	0.7883503045753465
0.26479084406251424	0.7643618085397911
0.13161747132608925	0.6816174713260893
0.19635088525386274	0.7463508852538628
0.45137825894122824	0.7013782589412284
0.35894950762258115	0.7587912147284538
0.38244202610644207	0.7804252297558487
0.17889782944598104	0.7288978294459811
0.06285764201938404	0.7625326002637411
0.09568613825094888	0.7917547722415744
0.20693275809673833	0.7069327580967385
0.2029063450143907	0.7029063450143909
0.16975392900534686	0.719753929005347
0.11326444680684775	0.6132644468068478
0.19787023203412263	0.7478702320341227
0.22469852763434672	0.7246985276343468
0.2028342953959505	0.7028342953959507
0.1842663913967874	0.782021735808388
0.1394876377497195	0.7865269987421892
0.20837042141629764	0.7582318444097478
0.36993952951481796	0.76916508535837
0.4244146517478599	0.7244146517478601
0.2842873589510446	0.7820400169260822
0.635898794516043	0.635898794516043
0.4355365044104171	0.7355365044104173
0.10233305582737695	0.752322203313987
0.16586214754639333	0.7653694081697047
0.05089700087691785	0.7508953935786769
0.1737963272442058	0.7726988912217757
0.12727526660875038	0.7758400518171453
0.257193362489043	0.7570908590399938
0.4063274048894375	0.6563274048894376
0.08920495767942163	0.6392049576794216
0.28849759965733146	0.7856799369906465
0.26463367749004835	0.7642136241778396
0.22621282839146784	0.7748854003545967
0.2824494719578014	0.7804317693428687
0.113101163483499	0.7131011634834992
0.29508977287607835	0.7912574182948062
0.10640757631807986	0.70640757631808
0.13470291699863957	0.7347029169986397
0.07631779502291815	0.6263177950229182
0.22328458448445615	0.7722331359037804
0.38125191232149463	0.7793774619651924
0.48720350582456373	0.737203505824564
0.18204834329599062	0.7800791861138752
0.11702425007236562	0.7170242500723658
0.1707819323764657	0.7699416003174414
0.10308816144942692	0.7530691662612079
0.20044310960496786	0.7504427171446288
0.1998096226199994	0.7951613845523277
0.09814348379462312	0.6981434837946232
0.22421900874298423	0.7730828704218287
0.057474708445627104	0.7573640712953378
0.14075185780009714	0.7876037812610803
0.08796947303479224	0.6379694730347922
0.1958922015619356	0.7919263483253051
0.5494116023954172	0.7948350051631777
0.10997788114298473	0.7099778811429849
0.09677829642378767	0.6967782964237877
0.22978980329298287	0.7780833846705565
0.09869746005927693	0.7486974600592771
0.18844499564190725	0.785634835862211
0.1780526057974749	0.728052605797475
0.3018176315809286	0.7518110399962382
0.08995803743216778	0.7399580374321679
0.19061798497110133	0.787490014472553
0.1094740823067319	0.7592968121850882
0.19100761365949726	0.7410076136594974
0.5559836701715467	0.7559126294616706
0.27727965566354973	0.7758439871837857
0.40514779977873483	0.705147799778735
0.19035609444029195	0.690356094440292
0.3728826244221627	0.7718666286086244
0.23535469139392667	0.7353546913939268
0.09526960222065128	0.7914075164708313
0.12979971841788207	0.7780921858198592
0.13180915635430937	0.7798686766801758
0.3917769296674789	0.7884728838125616
0.2074600723504197	0.7074600723504199
0.2721329631366604	0.7711815108836769
0.16776389998775992	0.7671474739170734
0.25869238199029837	0.7585430032615726
0.2933171009815394	0.7897720298745733
0.1115281711646507	0.6615281711646508
0.08382410608001564	0.6838241060800158
0.13283114560778186	0.6328311456077819
0.2245166367727659	0.724516636772766
0.22711570742944126	0.6271157074294413
0.5606026838266043	0.9516217572567339
0.08182449327028413	0.6818244932702842
0.48771494692187745	0.7377149469218777
0.22976019136169024	0.7780570975955019
0.3160242468077822	0.765521492641355
0.31632753986357265	0.765805782971977
0.14813676286774202	0.7481367628677421
0.5555285077429374	0.7554678270683949
0.14426270575988676	0.6942627057598868
0.16929009867694272	0.7685646605791759
0.3273065563582456	0.7758681056960132
0.33598232625031155	0.7835127589609288
0.1666346609649218	0.7660933102678695
0.09990189367661406	0.7499018936766142
0.48192371710308424	0.7799695272083003
0.34824411975631964	0.7938746582532878
0.09455697924291136	0.6945569792429115
0.16757041927071753	0.7669671942699541
0.05149711355213189	0.7014971135521321
0.14133945808500742	0.6913394580850075
0.2619048382270214	0.7119048382270216
0.3858938893466589	0.7834361635688978
0.12982944460881798	0.7298294446088182
0.2129629195178832	0.7129629195178834
0.14606944704569208	0.7920738165031832
0.14137796124853924	0.7881350437528011
0.4360243909298506	0.7835491817622903
0.06638197407712029	0.7163819740771205
0.3909447810371255	0.6909447810371256
0.17006494330366284	0.6200649433036629
0.3974132791226445	0.6974132791226446
0.1896309001089026	0.7396309001089028
0.0726583765763627	0.7716619031355002
0.1756770110926537	0.6756770110926538
0.4251292451635689	0.7251292451635691
0.15640098118027815	0.7064009811802783
0.21663684486317586	0.716636844863176
0.17912181746019984	0.7291218174602
0.09752368027504389	0.6475236802750439
0.18204385393203865	0.7800752368601194
0.09227531033102307	0.7888941478714181
0.2387890544108	0.6887890544108001
0.10871613627061719	0.7585659447203817
0.06010808918156988	0.7599064687089663
0.1854476721930155	0.7354476721930157
0.12044156359244701	0.7204415635924472
0.16482911836883019	0.7643978813316771
0.2508986771289313	0.7508970638214697
0.20571214916522068	0.7556473860555103
0.43443570805001297	0.6844357080500131
0.1606974407712068	0.7106974407712069
0.15287472763091997	0.7028747276309201
0.2215102274950128	0.7706108266934248
0.1896456888303492	0.7396456888303493
0.11934461757474327	0.7686151254748644
0.12802576056902493	0.7765119655271702
0.4456289346292296	0.7456289346292297
0.27520677588519443	0.7739776666954697
0.07679061758414729	0.6267906175841473
0.19567327963768966	0.7456732796376898
0.32008262735119797	0.7692971754585333
0.2984336442299624	0.7940308622244521
0.5074071318836774	0.757298476422916
0.5489897850143005	0.7944885443156819
0.4376561772383152	0.6876561772383153
0.1584112302259523	0.7084112302259524
0.09804229033207211	0.6480422903320722
0.11600315238871989	0.71600315238872
0.2034617140819261	0.7534378573934783
0.23951636258596837	0.7865515252411416
0.06848683547485543	0.6184868354748555
0.47018386441018534	0.7201838644101856
0.12915904260722816	0.7775227726380268
0.3566132136402222	0.7066132136402223
0.10458726501448715	0.7545454352502111
0.13019252011716786	0.7784405751183491
0.11976640966242376	0.7690051815743202
0.10059149689232975	0.7005914968923299
0.1975182848568715	0.6975182848568716
0.13688628359245	0.6868862835924501
0.1011687759374843	0.7011687759374844
0.16895718591177294	0.668957185911773
0.3013178853995918	0.7513144178515228
0.1843142955222135	0.7820635000393342
0.05423797469443951	0.7542022559537096
0.07953782748118568	0.7778596014363812
0.4294187464301868	0.7777537653837244
0.060093361566118206	0.7598923242715375
0.14156192828826922	0.7415619282882694
0.33901685989832464	0.7861246265618209
0.21104141001273874	0.7110414100127389
0.2249356884377653	0.7249356884377655
0.17024957104675342	0.7694511815605308
0.23013512852372414	0.7301351285237243
0.11620332756096714	0.765689394848882
0.06689104378976826	0.7663330659398399
0.1537373245419749	0.7537095280376381
0.3024186367192437	0.7524069747504728
0.35600320015119297	0.7559316968024055
0.3117552743589614	0.7614831827487399
0.1158277277371526	0.6658277277371527
0.15873392540838704	0.7585831237238618
0.09300414068342736	0.6430041406834274
0.35235312364144217	0.7523420839239436
0.1369952321067412	0.6869952321067413
0.148832837226252	0.6488328372262521
0.16574879328795838	0.6657487932879584
0.11512500652514225	0.6651250065251424
0.38227926245325594	0.6822792624532561
0.13488856247886943	0.7348885624788696
0.3973641258960764	0.793147823643059
0.24087694282300903	0.7877100250234065
0.3867714635587753	0.6867714635587754
0.2438170584906037	0.790192029979303
0.2821675897172094	0.7321675897172095
0.07978219344614237	0.7780766295619304
0.1315215549419041	0.6815215549419041
0.40787194396143506	0.6078719439614352
0.29401601784577	0.790358936588927
0.2208496316096244	0.7700038909919598
0.2063119193249358	0.6563119193249359
0.07928396098135163	0.7776339108433928
0.23622412287548078	0.6862241228754808
0.08555840270149878	0.7831453513855426
0.7349321506696304	0.7349321506696304
0.05231255569137654	0.7523018927671951
0.2932057775628304	0.7896783958434292
0.18092437142423284	0.6309243714242329
0.1224134269995369	0.7714380682160686
0.30346802044816407	0.753444076959719
0.4294496804840298	0.67944968048403
0.11474563951099656	0.7643191970123755
0.1251703026343906	0.7739446892129366
0.35400728713738927	0.6540072871373894
0.16801058353547144	0.6180105835354714
0.4556591466901087	0.6556591466901088
0.12719601930900198	0.7757689842714972
0.2668011470555104	0.7168011470555106
0.1738131757571385	0.6238131757571386
0.23431842142136006	0.6843184214213601
0.3169490550425323	0.7169490550425325
0.13985670026330427	0.6398567002633043
0.3091532907201776	0.7589877517094622
0.1137717823454515	0.7137717823454517
0.32644042195975426	0.6764404219597544
0.19530719773242194	0.645307197732422
0.3762437377240932	0.7262437377240933
0.14976297179056436	0.6497629717905644
0.38371873537130646	0.7815437039662833
0.07313678568173887	0.723136785681739
0.3679400060197921	0.7179400060197922
0.24536240951018495	0.695362409510185
0.2527429055327601	0.6027429055327601
0.10465180475210066	0.7046518047521008
0.30280539645260957	0.6528053964526097
0.19417886876092494	0.7904954530765522
0.1257961522612694	0.7745098879865184
0.26234452869235464	0.6123445286923547
0.28316578326190317	0.6831657832619032
0.2104072063776326	0.6104072063776327
0.2991746492740421	0.7491746492740422
0.1477132709938338	0.7934365077042296
0.05065587122257466	0.7006558712225748
0.37970466235998396	0.6797046623599841
0.20981399721822253	0.7098139972182227
0.1344740576298764	0.7344740576298765
0.1820699997752816	0.780098236130957
0.15626631021480408	0.7561884289881841
0.11155576101237143	0.7612927576204263
0.39936248856080653	0.6993624885608066
0.2950573199371993	0.7912303192949779
0.12330917575700429	0.7722555391100454
0.14871430026397442	0.7942619584084524
0.4464230106471971	0.7923676691841177
0.058486861401258125	0.7084868614012583
0.14078409247113607	0.7407840924711362
0.1537751258972928	0.753746765676869
0.28340982134818743	0.7812736002698777
0.21703950726372512	0.6170395072637251
0.30669059958191563	0.7566018646848439
0.11259365711459265	0.6125936571145927
0.11933093122778599	0.7686024578734274
0.0693719239752075	0.7193719239752077
0.1173464328355031	0.6173464328355032
0.12010301718292621	0.6201030171829263
0.34748098217103074	0.793244488948585
0.2620663233086809	0.7617797598324858
0.11234818835508797	0.662348188355088
0.15834855484916682	0.7582106969264983
0.3574574572599235	0.6574574572599237
0.40826589385525597	0.7581307375317443
0.09005196477904204	0.7400519647790421
0.07201248111915945	0.7220124811191596
0.2871217345375067	0.7844971833602992
0.17005816398577114	0.7200581639857713
0.2112336212867803	0.7609849710202042
0.10873275380066107	0.7087327538006613
0.12461120024366362	0.7246112002436638
0.11835756621831711	0.7183575662183173
0.09972965335765588	0.749729653357656
0.2609097991128834	0.760675176962034
0.13871404305757606	0.6887140430575761
0.055877389254230886	0.655877389254231
0.08762932961225675	0.7376293296122569
0.16831251440043382	0.767657898666836
0.12050635910327144	0.7696878687149307
0.32319451744801747	0.772151063974925
0.14178401820915726	0.7417840182091574
0.07332880774495425	0.7233288077449543
0.15780428959787596	0.7576837334556323
0.3486000948447533	0.7941679513406953
0.08346935561043262	0.7334693556104327
0.39303494217568913	0.6930349421756893
0.054246667600321555	0.6042466676003216
0.14590350929891238	0.7459035092989125
0.09440428543860181	0.6944042854386019
0.28255338999275	0.7325533899927501
0.12380502220439522	0.7238050222043954
0.3861559654493513	0.6861559654493514
0.19688799784387429	0.7468879978438744
0.264256236019609	0.6642562360196091
0.418287479500187	0.7182874795001872
0.19489287724584953	0.791092951529011
0.07242180116487647	0.7224218011648766
0.11934190237240867	0.7193419023724088
0.0946442785330029	0.7446442785330031
0.34434542596463846	0.6943454259646386
0.14506684782959156	0.7450668478295916
0.2071235661308909	0.7570230328787928
0.1596595818775175	0.7594753472926308
0.17682867810744307	0.6768286781074432
0.22419101144747344	0.6741910114474735
0.1263288490796885	0.6263288490796886
0.08353135643001564	0.6835313564300157
0.35970574634204994	0.7097057463420501
0.37396326079645986	0.72396326079646
0.10302744980088538	0.6030274498008854
0.23681359468666324	0.6368135946866633
0.064756817788753	0.7147568177887531
0.36737107857244405	0.7173710785724442
0.3706709630562439	0.7206709630562441
0.17804080748416096	0.6780408074841611
0.31060487422249167	0.6606048742224918
0.16496853680285473	0.6649685368028548
0.34814956756128074	0.6981495675612809
0.21558718336847754	0.6655871833684777
0.1227887657626901	0.7227887657626902
0.32700323459394587	0.677003234593946
0.19926481957902054	0.6992648195790206
0.3173303687188172	0.7173303687188174
0.11172519586318153	0.7117251958631816
0.24063163260562176	0.6906316326056219
0.16996498194113707	0.6699649819411372
0.17051258970669417	0.6705125897066943
0.3319541914353221	0.7319541914353223
0.15908851451057499	0.659088514510575
0.16991737770286997	0.6699173777028701
0.18781959974427836	0.7378195997442785
0.34221396373523055	0.7422139637352307
0.19524508763615545	0.6952450876361556
0.15552535673501833	0.6555253567350184
0.2033104460352112	0.6533104460352113
0.12897420647682567	0.6789742064768257
0.2454645926091616	0.7454645926091618
0.26216293130610174	0.6621629313061018
0.12632930042904908	0.6263293004290491
0.209448109094645	0.6594481090946451
0.19783999171650235	0.6978399917165025
0.05717446613947981	0.6071744661394799
0.24069874902173177	0.6906987490217319
0.07841075418042233	0.6284107541804224
0.059215615830702104	0.6592156158307022
0.11388123687253837	0.6138812368725384
0.17789150922185182	0.6278915092218519
0.14920246411660598	0.699202464116606
0.36928729764332135	0.768562067531982
0.09113142172708179	0.7879260083590627
0.13736788914562398	0.6873678891456241
0.17827335727669463	0.6782733572766947
0.16275167600244325	0.6627516760024433
0.11339774105436105	0.6633977410543611
0.1618143004214833	0.6618143004214834
0.21232453223903808	0.6623245322390382
0.22737784229800362	0.6773778422980037
0.4214082077243293	0.7214082077243295
0.12187273823211825	0.6718727382321183
0.4374569328856987	0.7847859344919101
0.2393536975624332	0.6893536975624333
0.11049622323257924	0.6104962232325792
0.15770087701495142	0.6077008770149515
0.14297787447646576	0.6929778744764659
0.09555466941441657	0.7916452324107234
0.36597181850559685	0.7654723142446965
0.1940807302437596	0.6440807302437597
0.06734838730241134	0.6673483873024114
0.33569816597878055	0.7356981659787807
0.06471783680291734	0.6647178368029174
0.14417928587240025	0.6941792858724003
0.3383794103209315	0.7383794103209317
0.22515842851092477	0.6251584285109248
0.14385882506021097	0.643858825060211
0.14992687298926294	0.699926872989263
0.13905208989648654	0.6890520898964866
0.41499691674385847	0.7645559628847501
0.21527755849571595	0.665277558495716
0.4170581814489804	0.7664892319091705
0.1503602127195947	0.6503602127195948
0.31526334253680344	0.7152633425368036
0.07500581216104943	0.6250058121610494
0.3401290029561219	0.7870739534687933
0.3379484491689465	0.7852086436891655
0.10057212393444927	0.6005721239344494
0.059181111564350825	0.759014570873985
0.6333210044547138	0.9998366439492437
0.3851264365863482	0.7827703320470941
0.41772336668942406	0.7671097177327587
0.5325060244551589	0.7804814322526699
0.3728995345372033	0.771882059132974
0.2645771516254727	0.6645771516254728
0.3512606875344359	0.751257514204661
0.0889320208235913	0.7860520342900321
0.24655598149285335	0.7465559814928535
0.28153760232122904	0.7315376023212292
0.15812528118805136	0.6581252811880515
0.15828548370743256	0.6582854837074327
0.08681353252648785	0.7842313459248291
0.11121967555296214	0.6112196755529622
0.40745198436999125	0.7573420155841784
0.2193123691378832	0.7193123691378833
0.13767327239171512	0.6876732723917152
0.23752308658279625	0.7375230865827964
0.252557100637036	0.7025571006370361
0.18962311961798878	0.6896231196179888
0.12289248673927358	0.6728924867392737
0.28595875484826133	0.7359587548482615
0.16727436523922973	0.6672743652392298
0.13274292151547507	0.7327429215154752
0.11786378783575346	0.6678637878357535
0.40962850988961175	0.7594454511184024
0.15330562292418232	0.6533056229241824
0.2896036158813113	0.7396036158813114
0.069598744486352	0.7195987444863522
0.1651582218252164	0.6651582218252164
0.11397880509303103	0.6639788050930311
0.4068733774827067	0.7567797508505176
0.08726475123215677	0.6872647512321568
0.2712125274754819	0.671212527475482
0.21886196852072448	0.7188619685207246
0.13016551776488575	0.6801655177648859
0.19019036979263715	0.7401903697926373
0.374890485124471	0.7736915306262808
0.3650666541957573	0.7646216307941517
0.3362288874226244	0.7362288874226246
0.4098074137757452	0.7596175341129138
0.07371395548955216	0.7237139554895523
0.4808037913762126	0.7789816450022506
0.14190933623165766	0.6919093362316577
0.07189173728941887	0.7709606165943848
0.14356314416217233	0.6935631441621725
0.240764941826281	0.7407649418262812
0.32882616723088215	0.7288261672308823
0.05477902644799542	0.6047790264479954
0.20298367078502333	0.7029836707850234
0.540430435275677	0.7873305299252349
0.07294890491008381	0.7719271037562933
0.12047047165200908	0.6204704716520091
0.17766064549749322	0.7761853316685666
0.07183309714309284	0.721833097143093
0.10227488081162996	0.7522645619687852
0.16679389207807385	0.716793892078074
0.20797129232859646	0.7079712923285966
0.1314731084641369	0.631473108464137
0.10519998323294909	0.6051999832329491
0.05846887142264892	0.6084688714226489
0.11110459515796609	0.6611045951579662
0.22735605196454106	0.7273560519645412
0.06228103549127072	0.6622810354912708
0.45373078712047016	0.7037307871204703
0.19898452202099004	0.7489845220209902
0.32424669520343874	0.6742466952034388
0.36386928752354614	0.7634915899492395
0.2660388710404756	0.6660388710404757
0.436602898433825	0.7366028984338252
0.253896292682774	0.7038962926827742
0.2819361646274441	0.7319361646274443
0.21424454767521056	0.7142445476752107
0.05649758821185385	0.7564138776966584
0.13284983354327043	0.6328498335432705
0.17890314691689124	0.7289031469168914
0.23428737831526064	0.7342873783152608
0.30143029079514794	0.651430290795148
0.5100298401309585	0.7598313085836372
0.37444348523366544	0.7732865292186144
0.17886649077033506	0.7288664907703352
0.12035232585021279	0.6703523258502129
0.4394259894153147	0.6894259894153149
0.32148637990137663	0.6714863799013767
0.16097587427582383	0.710975874275824
0.2214642601414648	0.6714642601414649
0.24467875142069934	0.6946787514206995
0.11129772936325093	0.7112977293632511
0.08021720781589126	0.6802172078158913
0.10731996473228447	0.7073199647322846
0.2821605372719861	0.6321605372719862
0.20241108042089712	0.6524110804208972
0.4294459214075943	0.7294459214075945
0.1005455129254928	0.7005455129254929
0.10405325490576184	0.6040532549057619
0.12131182586151101	0.621311825861511
0.14756819300705892	0.6475681930070589
0.11022995710940628	0.6102299571094063
0.1812017511389939	0.681201751138994
0.1919007743806585	0.6919007743806586
0.06620833866541759	0.6662083386654177
0.07358629160268913	0.7235862916026893
0.2080200768892923	0.7080200768892925
0.1418889935551178	0.6918889935551179
0.06190332891817077	0.7616243949393641
0.3448272145127522	0.6948272145127523
0.15049154351565752	0.6504915435156576
0.09496951147369012	0.7449695114736903
0.2696893665343118	0.6196893665343118
0.08520900830774097	0.735209008307741
0.10591534681898601	0.6559153468189861
0.3199125539697336	0.6199125539697337
0.3121149873265714	0.6121149873265714
0.1001263978589599	0.65012639785896
0.35738808932054805	0.6573880893205482
0.1461187873019772	0.6961187873019773
0.12521964385051204	0.6752196438505121
0.09497197587990519	0.7911590381224558
0.1887878484760796	0.6887878484760797
0.14874671635597086	0.748746716355971
0.08554122113691585	0.735541221136916
0.13146789397522596	0.681467893975226
0.25204450558909197	0.6520445055890921
0.2829488924639125	0.6829488924639127
0.12110187769056108	0.7211018776905612
0.11779670393388991	0.7177967039338901
0.07704965192725534	0.6770496519272554
0.1401480415723289	0.740148041572329
0.16518118248761593	0.665181182487616
0.4104546447362745	0.6604546447362747
0.10940694798336836	0.7094069479833685
0.12978554241045392	0.729785542410454
0.2404425560313908	0.740442556031391
0.1894146207012825	0.6894146207012826
0.05777951272541347	0.757659716908615
0.09310253969885217	0.7895915252953576
0.10063318807633856	0.7006331880763387
0.17837993111901784	0.728379931119018
0.10691488806823092	0.7069148880682311
0.37687249815164503	0.6768724981516452
0.5499878604556684	0.7499878604556686
0.182374358225949	0.682374358225949
0.08370214175748256	0.6337021417574826
0.3030246711604493	0.6530246711604494
0.16128613558495747	0.6612861355849575
0.09934210862474749	0.6993421086247475
0.22132536023720567	0.7213253602372058
0.4783705179371682	0.7283705179371684
0.4840295469526063	0.7340295469526065
0.18484299858538406	0.7348429985853842
0.22287854265526968	0.7228785426552699
0.18736729961165766	0.7373672996116578
0.14105618415039728	0.7410561841503974
0.1832941265375761	0.7332941265375762
0.318578562281038	0.6685785622810381
0.08693478293402374	0.7843359687006303
0.3471797077387898	0.6971797077387899
0.2700861892982795	0.6200861892982795
0.05431505897403847	0.6543150589740385
0.5827459923360834	0.780692040780039
0.3057173270042245	0.6557173270042246
0.09590341079453395	0.695903410794534
0.21383497001437973	0.7138349700143799
0.16255128280555578	0.7125512828055559
0.48548932844286624	0.7354893284428664
0.057946918608093104	0.6579469186080932
0.1458580050315617	0.7458580050315619
0.15858419442151275	0.6085841944215128


==> mass_mode_case_1.txt <==
0	1	0
0.125	0.996	0.004
0.25	0.996	0.004
0.375	0.996	0.004
0.5	0.996	0.004
0.625	0.996	0.004
0.75	0.996	0.004
0.875	0.996	0.004
1	0.85	0.15
1.125	0.758	0.242
1.25	0.702	0.298
1.375	0.67	0.33
1.5	0.672	0.328
1.625	0.674	0.326
1.75	0.674	0.326
1.875	0.672	0.328
2	0.688	0.312
2.125	0.738	0.262
2.25	0.798	0.202
2.375	0.882	0.118
2.5	0.992	0.008
2.625	0.992	0.008
2.75	0.992	0.008
2.875	0.992	0.008
3	0.992	0.008
3.125	0.992	0.008
3.25	0.992	0.008
3.375	0.992	0.008
3.5	0.876	0.124
3.625	0.786	0.214
3.75	0.716	0.284
3.875	0.672	0.328
4	0.67	0.33
4.125	0.67	0.33
4.25	0.67	0.33
4.375	0.676	0.324
4.5	0.716	0.284
4.625	0.78	0.22
4.75	0.842	0.158
4.875	0.912	0.088
5	0.988	0.012


==> mass_mode_theoritical_case_1.txt <==
0	1	0
0.125	0.995544763	0.004455237
0.25	0.996222884	0.003777116
0.375	0.997068065	0.002931935
0.5	0.997068065	0.002931935
0.625	0.997068065	0.002931935
0.75	0.997068065	0.002931935
0.875	0.997068065	0.002931935
1	0.852659335	0.147340665
1.125	0.760555377	0.239444623
1.25	0.703873735	0.296126265
1.375	0.667784805	0.332215195
1.5	0.669782015	0.330217985
1.625	0.672576559	0.327423441
1.75	0.672486329	0.327513671
1.875	0.668069965	0.331930035
2	0.683707119	0.316292881
2.125	0.734764893	0.265235107
2.25	0.797439401	0.202560599
2.375	0.882905063	0.117094937
2.5	0.99310336	0.00689664
2.625	0.993103481	0.006896519
2.75	0.993103481	0.006896519
2.875	0.993103481	0.006896519
3	0.993103481	0.006896519
3.125	0.993103481	0.006896519
3.25	0.993103481	0.006896519
3.375	0.993103481	0.006896519
3.5	0.873251082	0.126748918
3.625	0.786504461	0.213495539
3.75	0.722304746	0.277695254
3.875	0.674879845	0.325120155
4	0.658218584	0.341781416
4.125	0.658978672	0.341021328
4.25	0.658789402	0.341210598
4.375	0.669675181	0.330324819
4.5	0.712748563	0.287251437
4.625	0.782715452	0.217284548
4.75	0.849704256	0.150295744
4.875	0.915852617	0.084147383
5	0.989432766	0.010567234


==> old_mass_mode_case_1.txt <==
0	500	0
0.0625	480	20
0.125	480	20
0.1875	480	20
0.25	480	20
0.3125	479	21
0.375	478	22
0.4375	476	24
0.5	474	26
0.5625	472	28
0.625	470	30
0.6875	467	33
0.75	464	36
0.8125	460	40
0.875	452	48
0.9375	439	61
1	266	234
1.0625	272	228
1.125	272	228
1.1875	266	234
1.25	256	244
1.3125	258	242
1.375	256	244
1.4375	257	243
1.5	255	245
1.5625	253	247
1.625	252	248
1.6875	252	248
1.75	251	249
1.8125	252	248
1.875	250	250
1.9375	251	249
2	251	249
2.0625	251	249
2.125	252	248
2.1875	256	244
2.25	252	248
2.3125	263	237
2.375	284	216
2.4375	289	211
2.5	422	78
2.5625	442	58
2.625	457	43
2.6875	471	29
2.75	484	16
2.8125	478	22
2.875	456	44
2.9375	425	75
3	384	116
3.0625	382	118
3.125	450	50
3.1875	484	16
3.25	492	8
3.3125	491	9
3.375	486	14
3.4375	483	17
3.5	270	230
3.5625	250	250
3.625	250	250
3.6875	250	250
3.75	314	186
3.8125	284	216
3.875	300	200
3.9375	341	159
4	445	55
4.0625	483	17
4.125	483	17
4.1875	483	17
4.25	483	17
4.3125	483	17
4.375	483	17
4.4375	483	17
4.5	483	17
4.5625	483	17
4.625	483	17
4.6875	483	17
4.75	483	17
4.8125	483	17
4.875	483	17
4.9375	483	17
5	482	18


==> old_mass_mode_case_1_high_theta.txt <==
0	500	0
0.0625	340	160
0.125	283	217
0.1875	265	235
0.25	257	243
0.3125	252	248
0.375	253	247
0.4375	252	248
0.5	251	249
0.5625	252	248
0.625	256	244
0.6875	259	241
0.75	263	237
0.8125	268	232
0.875	273	227
0.9375	275	225
1	278	222
1.0625	280	220
1.125	281	219
1.1875	279	221
1.25	274	226
1.3125	268	232
1.375	263	237
1.4375	259	241
1.5	253	247
1.5625	252	248
1.625	251	249
1.6875	254	246
1.75	261	239
1.8125	264	236
1.875	274	226
1.9375	284	216
2	286	214
2.0625	285	215
2.125	289	211
2.1875	289	211
2.25	291	209
2.3125	293	207
2.375	304	196
2.4375	310	190
2.5	350	150
2.5625	389	111
2.625	425	75
2.6875	453	47
2.75	471	29
2.8125	482	18
2.875	489	11
2.9375	490	10
3	491	9
3.0625	491	9
3.125	491	9
3.1875	491	9
3.25	491	9
3.3125	491	9
3.375	491	9
3.4375	491	9
3.5	491	9
3.5625	491	9
3.625	491	9
3.6875	491	9
3.75	491	9
3.8125	491	9
3.875	491	9
3.9375	491	9
4	491	9
4.0625	491	9
4.125	491	9
4.1875	491	9
4.25	491	9
4.3125	491	9
4.375	491	9
4.4375	491	9
4.5	491	9
4.5625	491	9
4.625	491	9
4.6875	491	9
4.75	491	9
4.8125	491	9
4.875	491	9
4.9375	491	9
5	491	9


==> old_mass_mode_theoritical_case_1.txt <==
0	500	0
0.0625	470.4066648	29.59333522
0.125	470.085545	29.91445504
0.1875	469.2638648	30.73613524
0.25	467.2143273	32.78567266
0.3125	464.5059625	35.49403749
0.375	461.4840124	38.51598759
0.4375	457.6915485	42.30845148
0.5	453.3487935	46.6512065
0.5625	448.9439389	51.05606108
0.625	444.2530148	55.74698524
0.6875	440.1641777	59.83582231
0.75	435.0188601	64.98113994
0.8125	428.5959536	71.40404643
0.875	417.6481911	82.3518089
0.9375	397.9453708	102.0546292
1	247.3980133	252.6019867
1.0625	251.8009618	248.1990382
1.125	251.6493209	248.3506791
1.1875	248.8680339	251.1319661
1.25	242.5685664	257.4314336
1.3125	243.7459865	256.2540135
1.375	241.0000625	258.9999375
1.4375	241.0101121	258.9898879
1.5	242.2416778	257.7583222
1.5625	238.6801805	261.3198195
1.625	239.9364265	260.0635735
1.6875	241.4306863	258.5693137
1.75	238.0562087	261.9437913
1.8125	233.9412553	266.0587447
1.875	239.4530143	260.5469857
1.9375	240.8777172	259.1222828
2	237.9055082	262.0944918
2.0625	230.2720649	269.7279351
2.125	232.456435	267.543565
2.1875	235.4913926	264.5086074
2.25	238.5208334	261.4791666
2.3125	236.688117	263.311883
2.375	236.410993	263.589007
2.4375	232.5924094	267.4075906
2.5	327.5103792	172.4896208
2.5625	355.37266	144.62734
2.625	377.0279048	122.9720952
2.6875	389.5514167	110.4485833
2.75	402.5988058	97.40119418
2.8125	400.3570658	99.6429342
2.875	390.480617	109.519383
2.9375	372.9002947	127.0997053
3	346.6807514	153.3192486
3.0625	324.6752632	175.3247368
3.125	363.4587948	136.5412052
3.1875	393.0856626	106.9143374
3.25	415.709885	84.29011498
3.3125	431.1280855	68.87191454
3.375	442.2415961	57.75840386
3.4375	451.2386036	48.76139643
3.5	239.5402599	260.4597401
3.5625	242.0111194	257.9888806
3.625	237.7523521	262.2476479
3.6875	236.4626678	263.5373322
3.75	238.8860998	261.1139002
3.8125	254.446901	245.553099
3.875	292.7322495	207.2677505
3.9375	328.529711	171.470289
4	366.5301911	133.4698089
4.0625	390.2560135	109.7439865
4.125	409.0378086	90.96219137
4.1875	423.8085943	76.19140572
4.25	435.4524144	64.54758564
4.3125	444.7498651	55.25013487
4.375	452.1028801	47.89711987
4.4375	457.9121565	42.08784347
4.5	462.4767743	37.5232257
4.5625	466.0630559	33.9369441
4.625	468.8944662	31.10553378
4.6875	471.1349935	28.86500651
4.75	472.9221412	27.07785876
4.8125	474.3329082	25.66709182
4.875	475.4456942	24.55430575
4.9375	476.3240885	23.67591155
5	477.970992	22.02900799


==> old_mass_mode_theoritical_case_1_high_theta.txt <==
0	499.9966781	0.003321874
0.0625	326.0537321	173.9462679
0.125	261.5241482	238.4758518
0.1875	250.0001817	249.9998183
0.25	250.0001837	249.9998163
0.3125	250.0002681	249.9997319
0.375	250.0002559	249.9997441
0.4375	250.00014	249.99986
0.5	250.0004727	249.9995273
0.5625	250.0002315	249.9997685
0.625	250.0001596	249.9998404
0.6875	250.0002554	249.9997446
0.75	250.0002543	249.9997457
0.8125	250.0002321	249.9997679
0.875	250.0001936	249.9998064
0.9375	250.000174	249.999826
1	250.0001376	249.9998624
1.0625	250.0002227	249.9997773
1.125	250.0002557	249.9997443
1.1875	250.0001122	249.9998878
1.25	250.0002329	249.9997671
1.3125	250.0003799	249.9996201
1.375	250.0005343	249.9994657
1.4375	250.0005032	249.9994968
1.5	250.0000597	249.9999403
1.5625	250.0001752	249.9998248
1.625	250.0003103	249.9996897
1.6875	249.9998009	250.0001991
1.75	250.0003288	249.9996712
1.8125	250.0004321	249.9995679
1.875	249.999746	250.000254
1.9375	249.9998276	250.0001724
2	249.9998605	250.0001395
2.0625	249.9997892	250.0002108
2.125	249.9999408	250.0000592
2.1875	250.0000678	249.9999322
2.25	249.9999301	250.0000699
2.3125	250.0005623	249.9994377
2.375	249.9978697	250.0021303
2.4375	249.9974808	250.0025192
2.5	269.9841564	230.0158436
2.5625	292.4759454	207.5240546
2.625	323.086469	176.913531
2.6875	352.5563678	147.4436322
2.75	380.0262654	119.9737346
2.8125	405.7358166	94.26418345
2.875	429.3991333	70.60086672
2.9375	446.218557	53.78144297
3	457.2229212	42.77707882
3.0625	463.604953	36.395047
3.125	469.6432331	30.35676693
3.1875	476.1220369	23.87796309
3.25	481.3534378	18.6465622
3.3125	484.7226093	15.27739072
3.375	487.6322456	12.36775443
3.4375	490.0650077	9.934992295
3.5	492.3971028	7.602897199
3.5625	494.2059245	5.794075481
3.625	495.9153398	4.084660196
3.6875	496.7306905	3.269309467
3.75	497.3853013	2.614698741
3.8125	497.9104278	2.089572236
3.875	498.2883916	1.711608418
3.9375	498.6682086	1.331791434
4	498.9377472	1.062252809
4.0625	499.1531925	0.846807518
4.125	499.3252724	0.674727624
4.1875	499.4626267	0.537373252
4.25	499.5724088	0.427591177
4.3125	499.6595625	0.340437502
4.375	499.72899	0.271010016
4.4375	499.7842747	0.215725262
4.5	499.828291	0.171709037
4.5625	499.8633442	0.136655833
4.625	499.891283	0.10871703
4.6875	499.9139723	0.086027653
4.75	499.9322016	0.067798395
4.8125	499.9457905	0.054209474
4.875	499.9565927	0.043407272
4.9375	499.964018	0.035981966
5	500	0

